The singular Zienkiewicz tetrahedron: Definition and Integration

We extend the two-dimensional singular Zienkiewicz element to three dimensions, leading to a novel $H^2$-conforming finite element on tetrahedral meshes based on rational shape functions. Besides the finite element construction and its conformity analysis, we develop an exact iterative integration procedure for the associated class of rational functions. The resulting formulae allow for the exact integration of the basis functions, their derivatives, and the products occurring in finite element assembly.

==> Experiments/Exp1a.dat <==
n,absoluteError,relativeError
1,12.4431949663515,0.492932649093664
2,6.76460529968433,0.26797738197171
3,4.23734734609475,0.167860976066739
4,2.91687047114299,0.115550764276515
5,2.13995037697984,0.084773356931733
6,1.6428944299184,0.0650826661248047
7,1.3047641184885,0.0516877566499689
8,1.06374709473818,0.0421399547940001
9,0.885533979783073,0.0350801069739178
10,0.74980965377128,0.0297034370954531
11,0.643903943175321,0.0255080208362542
12,0.559570687024454,0.0221671895245569
13,0.491248686346545,0.0194606382829656
14,0.435072759303729,0.0172352493368478
15,0.38828616823859,0.0153818155251808
16,0.348878182585064,0.0138206824869083
17,0.315353144043218,0.0124926002617171
18,0.286579092057714,0.0113527266433475
19,0.261686031080849,0.0103665970741687
20,0.239996027291767,0.00950735545210007
21,0.220974214769015,0.0087538132579322
22,0.204193839222977,0.00808906477548355
23,0.189310912180101,0.00749948302631452
24,0.176045562436801,0.00697398101434725
25,0.164168130607667,0.00650346086644337
26,0.153488672719728,0.0060803980211033
27,0.143848947414515,0.00569852380438617
28,0.135116235239344,0.00535258058337904
29,0.127178525075962,0.00503813107831587
30,0.119940731700645,0.0047514085225948
31,0.113321698803471,0.00448919793847514
32,0.107251805873503,0.00424874133470294
33,0.101671043385071,0.00402766145571494
34,0.0965274540738967,0.00382390003335811
35,0.0917758626074239,0.00363566746324143
36,0.087376834036899,0.0034614015441932
37,0.0832958149969265,0.00329973345719342
38,0.0795024217770326,0.00314945956258735
39,0.0759698471589871,0.00300951790216147
40,0.0726743638404379,0.0028789685274511
41,0.06959490680903,0.00275697695564283
42,0.0667127206094769,0.00264280019618765
43,0.0640110601843986,0.00253577489971946
44,0.0614749361617335,0.00243530726770831
45,0.0590908971735722,0.00234086442910015
46,0.0568468431610576,0.00225196704445824
47,0.0547318647038288,0.00216818294105738
48,0.0527361043050618,0.00208912161774124
49,0.0508506362454391,0.00201442948538098
50,0.0490673622225728,0.00194378573266888
51,0.0473789204329691,0.00187689872443342
52,0.045778606149586,0.00181350285534805
53,0.0442603021553616,0.00175335579408072
54,0.0428184176656359,0.00169623606372774
55,0.0414478345524252,0.001641940911508
56,0.0401438599078894,0.00159028442958192
57,0.0389021840908015,0.0015410958930776
58,0.0377188435407803,0.00149421828699016
59,0.036590187761302,0.00144950699822569
60,0.0355128499260537,0.00140682865118268
61,0.0344837206783062,0.00136606006982365
62,0.0334999247151835,0.00132708735006951
63,0.0325587998374992,0.00128980502986644
64,0.031657878159038,0.00125411534479835
65,0.0307948692302773,0.00121992755953936
66,0.0299676448530519,0.0011871573662921
67,0.0291742254058391,0.001155726343069
68,0.0284127674888666,0.0011255614642576
69,0.0276815527609102,0.00109659465839443
70,0.0269789778390148,0.00106876240804609
71,0.0263035451334943,0.00104200538674111
72,0.0256538545333527,0.00101626812959091
73,0.0250285958403502,0.000991498733568104
74,0.0244265418934759,0.000967648585134959
75,0.0238465422902472,0.000944672111514965
76,0.0232875176651319,0.000922526554034606
77,0.0227484544622136,0.000901171761044382
78,0.0222284001392374,0.00088056999792884
79,0.0217264588005754,0.000860685774108081
80,0.0212417871699984,0.000841485683500568
81,0.0207735909008804,0.000822938258353233
82,0.0203211211984247,0.000805013835432171
83,0.0198836716918329,0.000787684432114767
84,0.0194605755744846,0.00077092363309894
85,0.0190512029515411,0.000754706485329445
86,0.0186549584030402,0.000739009401460742
87,0.0182712787310741,0.000723810070612269
88,0.0178996308789507,0.000709087375936782
89,0.0175395100028695,0.000694821318230484
90,0.017190437688992,0.000680992945302937
91,0.0168519603004569,0.000667584286494642
92,0.0165236474442949,0.000654578291944443
93,0.0162050905489863,0.000641958776239985
94,0.0158959015417786,0.000629710366020125
95,0.0155957116186194,0.000617818451246289
96,0.0153041701036507,0.000606269140021727
97,0.0150209433815398,0.000595049216296207
98,0.014745713910429,0.000584146100764371
99,0.0144781792847368,0.000573547813738945
100,0.0142180513865782,0.000563242941534559


==> Experiments/Exp1a_b.dat <==
n,absoluteError,relativeError
1,0.0397517434641367,1.15818893291085
2,0.00830038459964368,0.241836275455037
3,0.00184756474435769,0.0538298160854718
4,0.00076645578047662,0.0223311111703675
5,0.000378003827949148,0.0110133496540501
6,0.000206783187554689,0.00602474202304953
7,0.000122028129411311,0.00355535673839061
8,7.6385560100492e-05,0.00222553535098155
9,5.0131844027225e-05,0.00146061887804059
10,3.42038792242386e-05,0.000996548853659007
11,2.41051009830517e-05,0.000702315389272328
12,1.74605445015796e-05,0.000508722577729738
13,1.29485101845947e-05,0.000377261973604021
14,9.80006846793002e-06,0.000285530390674944
15,7.55046324126679e-06,0.000219986903776304
16,5.90930295770592e-06,0.000172170795301266
17,4.68977946067872e-06,0.000136639306752697
18,3.7685827229475e-06,0.000109799732593228
19,3.06242754204156e-06,8.92255125925186e-05
20,2.51389304963684e-06,7.32436581363442e-05
21,2.08264983008605e-06,6.06791494946749e-05
22,1.73989300390059e-06,5.06927406438081e-05
23,1.46473222482901e-06,4.26757798436021e-05
24,1.24180405203234e-06,3.61806447861904e-05
25,1.0596640857008e-06,3.08738965818944e-05
26,9.09686168538981e-07,2.65042073883991e-05
27,7.85297212174685e-07,2.28800666568755e-05
28,6.81437790805983e-07,1.98540652308933e-05
29,5.94176924731404e-07,1.73116718524753e-05
30,5.20433634347561e-07,1.51631204845069e-05
31,4.57773400880379e-07,1.33374800820734e-05
32,4.04257809852315e-07,1.17782738720916e-05
33,3.58332392313976e-07,1.04402115458391e-05
34,3.18742179830633e-07,9.28672890699175e-06
35,2.84467579741987e-07,8.28811956200972e-06
36,2.54675280635108e-07,7.42010452406083e-06
37,2.28680375496948e-07,6.66272865021403e-06
38,2.059169304236e-07,5.999503144579e-06
39,1.85914953196309e-07,5.41673452508731e-06
40,1.68282258690422e-07,4.90299626219727e-06
41,1.52690094915031e-07,4.44870998564481e-06
42,1.38861692235148e-07,4.04581185972678e-06
43,1.26563083478748e-07,3.68748512206522e-06
44,1.15595704619498e-07,3.36794450042472e-06
45,1.05790405866002e-07,3.08226172250005e-06
46,9.70025793439744e-08,2.82622355825362e-06
47,8.91081711890118e-08,2.59621563004268e-06
48,8.20004182680578e-08,2.38912733520247e-06
49,7.55871384996998e-08,2.20227289803609e-06
50,6.97885047321045e-08,2.03332651052253e-06
51,6.45351928632576e-08,1.88026837678012e-06
52,5.97668261131945e-08,1.74133938608149e-06
53,5.54306827937889e-08,1.61500346301483e-06
54,5.14806042517524e-08,1.49991574980188e-06
55,4.78760828967473e-08,1.39489603549491e-06
56,4.45814783839316e-08,1.29890591902357e-06
57,4.15653720747811e-08,1.21103000105554e-06
58,3.87999904566394e-08,1.13045908500764e-06
59,3.62607410278604e-08,1.05647665480391e-06
60,3.39258005577214e-08,9.88446878601502e-07
61,3.1775760328534e-08,9.2580427272424e-07
62,2.97933301710018e-08,8.68045078569802e-07
63,2.79630746405357e-08,8.14719575961415e-07
64,2.62711966417251e-08,7.65425778927691e-07
65,2.47053261528962e-08,7.19803280076302e-07
66,2.32543773404092e-08,6.77529087540354e-07
67,2.19083725119806e-08,6.38312495761505e-07
68,2.0658336839785e-08,6.01892018189574e-07
69,1.94961793653636e-08,5.6803192029503e-07
70,1.8414588243143e-08,5.36519167431229e-07
71,1.74069580069491e-08,5.0716130570426e-07
72,1.64673010019656e-08,4.79783881494276e-07
73,1.55901888690413e-08,4.54228736568589e-07
74,1.47706950351378e-08,4.30352332509181e-07
75,1.40043341437246e-08,4.08023985983921e-07
76,1.32870269994867e-08,3.87124847391327e-07
77,1.26150566173711e-08,3.67546620325328e-07
78,1.19850267071842e-08,3.49190352001158e-07
79,1.13938337445441e-08,3.31965619527165e-07
80,1.08386436631358e-08,3.15789850820843e-07
81,1.03168544957066e-08,3.00587236133655e-07
82,9.82608387017914e-09,2.86288363743404e-07
83,9.36414997626533e-09,2.72829665406058e-07
84,8.92903842530934e-09,2.60152450799017e-07
85,8.51890667036281e-09,2.48203036302445e-07
86,8.13205036642728e-09,2.36931764886409e-07
87,7.76690073367448e-09,2.26292929286851e-07
88,7.42202019288207e-09,2.16244644841605e-07
89,7.09606484683434e-09,2.0674775636535e-07
90,6.78780823909486e-09,1.9776653037453e-07
91,6.49610751995988e-09,1.89267669313781e-07
92,6.21990517424287e-09,1.81220361895879e-07
93,5.95822761267906e-09,1.73596242061545e-07
94,5.71016666589541e-09,1.66368849796061e-07
95,5.47487671864744e-09,1.59513547633688e-07
96,5.25158277975279e-09,1.53007755779623e-07
97,5.0395574865969e-09,1.46830282123609e-07
98,4.8381239847739e-09,1.40961406139859e-07
99,4.64665020349919e-09,1.35382712098048e-07
100,4.46455957620051e-09,1.30077401413641e-07


==> Experiments/Exp2_new.dat <==
nGauss,nrQuadraturePoints,meshSubdivisions,h,nrTetrahedra,freeDOFs,lambdaExactDiscrete,lambdaQuadrature,absoluteDistance,relativeDistance,relativeResidual,massNormalization,status
1,1,1,1,6,2,72635.0800268767,29487.7618346574,43147.3181922193,0.59402864533575,0,1,ok
1,1,2,0.5,48,56,10420.3018699637,2019.50101643974,8400.80085352393,0.806195536209856,2.01901273962394e-15,0.999999999999999,ok
1,1,4,0.25,384,740,3065.86424705592,1215.88677292866,1849.97747412727,0.603411411938332,9.65154707202217e-15,1,ok
1,1,8,0.125,3072,7436,2461.06582360319,1121.12806777512,1339.93775582807,0.544454253509682,1.37900775995859e-13,0.999999999999999,ok
1,1,16,0.0625,24576,66332,2379.99162564956,NaN,NaN,NaN,NaN,NaN,MATLAB:array:SizeLimitExceeded
2,8,1,1,6,2,72635.0800268767,10344.6481132301,62290.4319136466,0.857580550480534,1.74850751952773e-16,1,ok
2,8,2,0.5,48,56,10420.3018699637,3384.68961268075,7035.61225728293,0.675183151609355,1.41623093187677e-16,1,ok
2,8,4,0.25,384,740,3065.86424705592,2224.37917774488,841.485069311043,0.27446912240785,6.86904991913878e-15,1,ok
2,8,8,0.125,3072,7436,2461.06582360319,2205.46937016412,255.596453439073,0.103856000513168,9.34996679057239e-14,1,ok
2,8,16,0.0625,24576,66332,2379.99162564956,2263.03462471766,116.9570009319,0.049141769942144,1.72900979119542e-12,1,ok
3,27,1,1,6,2,72635.0800268767,20401.6495962442,52233.4304306326,0.719121262223501,1.94807314634029e-16,1,ok
3,27,2,0.5,48,56,10420.3018699637,6101.67880009417,4318.62306986951,0.414443182526013,5.98991456901901e-16,1,ok
3,27,4,0.25,384,740,3065.86424705592,2675.48558746628,390.378659589646,0.127330706166954,1.14439391215474e-14,1,ok
3,27,8,0.125,3072,7436,2461.06582360319,2379.46680051544,81.5990230877478,0.033155969379267,1.81430040578363e-13,1,ok
3,27,16,0.0625,24576,66332,2379.99162564956,2354.97754837428,25.0140772752752,0.0105101534836066,3.25211953285238e-12,1,ok
4,64,1,1,6,2,72635.0800268767,44791.8958004425,27843.1842264342,0.383329710879806,2.00978152691114e-16,1,ok
4,64,2,0.5,48,56,10420.3018699637,8006.45236601064,2413.84950395304,0.231648711724073,6.93426285759028e-16,1,ok
4,64,4,0.25,384,740,3065.86424705592,2854.39029271275,211.473954343174,0.0689769465644955,1.40392357707289e-14,1,ok
4,64,8,0.125,3072,7436,2461.06582360319,2421.42556493033,39.6402586728564,0.0161069477673783,2.51072155523686e-13,1,ok
4,64,16,0.0625,24576,66332,2379.99162564956,2370.28338627578,9.70823937377781,0.00407910652674175,4.18133851394873e-12,1,ok
5,125,1,1,6,2,72635.0800268767,57149.8875016477,15485.1925252291,0.21319164953765,1.58013057502205e-16,1,ok
5,125,2,0.5,48,56,10420.3018699637,9062.56227923962,1357.73959072405,0.130297529540647,2.04670306908444e-16,1,ok
5,125,4,0.25,384,740,3065.86424705592,2947.86203714053,118.002209915397,0.0384890524845357,1.22436343220541e-14,1,ok
5,125,8,0.125,3072,7436,2461.06582360319,2440.44968113927,20.6161424639167,0.00837691632064238,2.75272538085155e-13,1,ok
5,125,16,0.0625,24576,66332,2379.99162564956,2375.60580830003,4.38581734952459,0.00184278688305367,4.5832199691944e-12,1,ok
6,216,1,1,6,2,72635.0800268767,63081.7533520021,9553.32667487465,0.131524969358328,7.09857939534944e-17,1,ok
6,216,2,0.5,48,56,10420.3018699637,9634.23791770772,786.063952255958,0.0754358138627224,1.5379070882024e-15,1,ok
6,216,4,0.25,384,740,3065.86424705592,2997.55654822249,68.307698833431,0.0222800793932821,1.7064164497211e-14,1,ok
6,216,8,0.125,3072,7436,2461.06582360319,2449.66683584603,11.3989877571585,0.00463172811057506,2.67369780821471e-13,1,ok
6,216,16,0.0625,24576,66332,2379.99162564956,2377.75533200412,2.2362936454374,0.000939622484943433,5.26477732340448e-12,1,ok
7,343,1,1,6,2,72635.0800268767,66698.8740220305,5936.20600484624,0.0817264330492884,2.99575991536168e-16,1,ok
7,343,2,0.5,48,56,10420.3018699637,9945.17701890889,475.124851054788,0.045596073605538,3.72743435194814e-16,1,ok
7,343,4,0.25,384,740,3065.86424705592,3024.65163643641,41.2126106195178,0.0134424120895416,2.16808929103413e-14,1,ok
7,343,8,0.125,3072,7436,2461.06582360319,2454.38555764017,6.68026596302025,0.00271437923315672,2.51366959225757e-13,1,ok
7,343,16,0.0625,24576,66332,2379.99162564956,2378.74179085249,1.24983479706407,0.00052514251881998,5.52548733004666e-12,1,ok
8,512,1,1,6,2,72635.0800268767,68862.6193106324,3772.46071624431,0.051937172986502,6.48484451947905e-17,1,ok
8,512,2,0.5,48,56,10420.3018699637,10120.078207432,300.223662531653,0.0288114170086609,2.37950923831444e-15,1,ok
8,512,4,0.25,384,740,3065.86424705592,3039.89727651999,25.9669705359292,0.00846970656344772,2.00215587167417e-14,1,ok
8,512,8,0.125,3072,7436,2461.06582360319,2456.93341966059,4.13240394260401,0.00167911150647481,3.12417505461221e-13,1,ok
8,512,16,0.0625,24576,66332,2379.99162564956,2379.24062562907,0.75100002049021,0.000315547337392518,5.70191038021606e-12,1,ok
9,729,1,1,6,2,72635.0800268767,70157.4700890333,2477.60993784337,0.0341103766517032,1.27284980428676e-16,1,ok
9,729,2,0.5,48,56,10420.3018699637,10222.6852006148,197.616669348923,0.018964582006837,7.24939736478167e-16,1,ok
9,729,4,0.25,384,740,3065.86424705592,3048.81201622466,17.052230831267,0.00556196538957714,1.66100661239335e-14,1,ok
9,729,8,0.125,3072,7436,2461.06582360319,2458.38127765338,2.68454594980631,0.0010908062368994,2.81565255665823e-13,1,ok
9,729,16,0.0625,24576,66332,2379.99162564956,2379.51212259785,0.479503051704796,0.000201472579372597,5.9213222596348e-12,1,ok
10,1000,1,1,6,2,72635.0800268767,70952.8688943332,1682.21113254347,0.0231597615356245,1.88778928527087e-16,1,ok
10,1000,2,0.5,48,56,10420.3018699637,10285.501542281,134.800327682678,0.0129363169479032,3.61543052782905e-16,1,ok
10,1000,4,0.25,384,740,3065.86424705592,3054.2476263577,11.6166206982252,0.00378901991808033,2.53259495666103e-14,1,ok
10,1000,8,0.125,3072,7436,2461.06582360319,2459.24727409618,1.81854950700608,0.000738927618093362,2.6836479960881e-13,1,ok
10,1000,16,0.0625,24576,66332,2379.99162564956,2379.66987060623,0.321755043329631,0.00013519167036641,5.52860258141145e-12,1,ok

